Spin polarization and alignment in heavy-ion collisions

We report the measurements of global spin polarization of hyperons ($P_{\Lambda}$) from FAIR, RHIC and LHC energies. The $P_{\Lambda}$ continue to follow an increasing trend at $\sqrt{s_{\mathrm NN}}$ < 7.7 GeV indicating that enormous vorticity prevail even in hadronic dominant region. New measurements of local spin polarization ($P_{z,2}$) from isobar collisions follow the same pattern observed in previous RHIC and LHC energies. An observable motivated by predicted baryonic Spin Hall Effect, the net local polarization ($P_{z,2}^{\mathrm{net}}$), shows negative value in Au+Au collisions at $\sqrt{s_{\mathrm NN}}$ = 19.6 and 27 GeV. The first $P_{z}$ measurement with respect to third order harmonic in 200 GeV RHIC isobar collisions show a non-zero sine modulation, indicating the presence of complex vortical structure in the medium. Surprising new patterns of spin alignment ($\rho_{00}$) for various vector mesons ($K^{*0}$, $K^{*\pm}$, $\phi$ and $J/\psi$) emerged at both RHIC and LHC energies. The large deviation in $\rho_{00}$ of several species poses challenge to the theory.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

